Caption Anything in Video: Fine-grained Object-centric Captioning via Spatiotemporal Multimodal Prompting

We present CAT-V (Caption AnyThing in Video), a training-free framework for fine-grained object-centric video captioning that enables detailed descriptions of user-selected objects through time. CAT-V integrates three key components: a Segmenter based on SAMURAI for precise object segmentation across frames, a Temporal Analyzer powered by TRACE-Uni for accurate event boundary detection and temporal analysis, and a Captioner using InternVL-2.5 for generating detailed object-centric descriptions. Through spatiotemporal visual prompts and chain-of-thought reasoning, our framework generates detailed, temporally-aware descriptions of objects' attributes, actions, statuses, interactions, and environmental contexts without requiring additional training data. CAT-V supports flexible user interactions through various visual prompts (points, bounding boxes, and irregular regions) and maintains temporal sensitivity by tracking object states and interactions across different time segments. Our approach addresses limitations of existing video captioning methods, which either produce overly abstract descriptions or lack object-level precision, enabling fine-grained, object-specific descriptions while maintaining temporal coherence and spatial accuracy. The GitHub repository for this project is available at https://github.com/yunlong10/CAT-V

==> mermaid_overview.txt <==
flowchart LR
    %% Inputs
    VP["User's Visual Prompt\n(Points, bboxes)"]
    VF[Video Frames]
    ULP["User's Language\nPrompt"]

    subgraph CAT2[CAT-2 Framework]
        direction LR
        %% Main Processing Components
        SAMURAI["Segmenter\n(SAMURAI)"]
        TRACE["Temporal Analyzer\n(TRACE-Uni)"]
        OM["Object\n(Masks)"]
        
        subgraph Events["Event Boundaries"]
            direction LR
            E1["Event 1"] --- E2["Event 2"] --- En["Event n"]
        end
        
        Seg[Segments]
        Cap["Captioner\n(Intern2-VL)"]
    end

    %% Output Section
    ODC["Object-centric\nDense Video Captions"]
    
    subgraph Captions["Generated Captions"]
        direction LR
        CB1["Caption 1"] --- CB2["Caption 2"] --- CBn["Caption n"]
    end

    %% Connections
    VP --> SAMURAI
    VF --> SAMURAI
    VF --> TRACE
    VF --> Seg
    SAMURAI --> OM
    TRACE --> Events
    Events --> Seg
    OM --> Seg
    Seg --> Cap
    ULP --> Cap
    Cap --> ODC
    ODC --> Captions

    %% Styling
    style CAT2 fill:#f8f9fa,stroke:#495057,stroke-width:2px
    style VP fill:#e9ecef,stroke:#495057,stroke-width:1px
    style ULP fill:#e9ecef,stroke:#495057,stroke-width:1px
    style VF fill:#e9ecef,stroke:#495057,stroke-width:1px
    style Events fill:#f8f9fa,stroke:#6c757d,stroke-dasharray:5
    style Captions fill:#f8f9fa,stroke:#6c757d,stroke-dasharray:5
    style SAMURAI fill:#e3f2fd,stroke:#1976d2,stroke-width:2px
    style TRACE fill:#e3f2fd,stroke:#1976d2,stroke-width:2px
    style Cap fill:#e3f2fd,stroke:#1976d2,stroke-width:2px
    style OM fill:#fff3e0,stroke:#f57c00,stroke-width:1px
    style Seg fill:#fff3e0,stroke:#f57c00,stroke-width:1px
    style ODC fill:#fff3e0,stroke:#f57c00,stroke-width:1px
    style E1 fill:#f8f9fa,stroke:#6c757d
    style E2 fill:#f8f9fa,stroke:#6c757d
    style En fill:#f8f9fa,stroke:#6c757d
    style CB1 fill:#f8f9fa,stroke:#6c757d
    style CB2 fill:#f8f9fa,stroke:#6c757d
    style CBn fill:#f8f9fa,stroke:#6c757d
